TBD Pedestrian Data Collection: Towards Rich, Portable, and Large-Scale Natural Pedestrian Data

Social navigation and pedestrian behavior research has shifted towards machine learning-based methods and converged on the topic of modeling inter-pedestrian interactions and pedestrian-robot interactions. For this, large-scale datasets that contain rich information are needed. We describe a portable data collection system, coupled with a semi-autonomous labeling pipeline. As part of the pipeline, we designed a label correction web app that facilitates human verification of automated pedestrian tracking outcomes. Our system enables large-scale data collection in diverse environments and fast trajectory label production. Compared with existing pedestrian data collection methods, our system contains three components: a combination of top-down and ego-centric views, natural human behavior in the presence of a socially appropriate "robot", and human-verified labels grounded in the metric space. To the best of our knowledge, no prior data collection system has a combination of all three components. We further introduce our ever-expanding dataset from the ongoing data collection effort -- the TBD Pedestrian Dataset and show that our collected data is larger in scale, contains richer information when compared to prior datasets with human-verified labels, and supports new research opportunities.

==> review.txt <==
Meta:
This paper presents a data collection procedure and
associated dataset of human motion trajectories in public
space. The dataset contains data from overhead and
first-person perspective cameras, with annotations of human
trajectories. The paper addresses an important topic for
the scientific community and is overall well-written.
However the paper in its current form suffers from several
major limitations. The motivation and novelty of the
dataset with respect to the state of the art are not clear,
and some relevant datasets are not mentioned (see comments
from Reviewer 5). The novelty of the annotation procedure
is questionable. The comparison and evaluation of the
proposed dataset with respect to existing datasets are very
limited, such that it is hard to evaluate the benefits of
this new dataset. Finally, some technical details should be
better explained. I therefore recommend the authors to
clarify the novelty of their contribution and include a
more extended evaluation of their dataset.

===================================================================

R1:
The paper proposes a data collection procedure for human
motion trajectories in public spaces. The collected data
from the three RGB overhead cameras is processed in a
semi-automatic way to produce position coordinates in
top-down view. It includes a human-pushed cart in the scene
recording the first-person perspective.

Addressing an important and timely subject of human motion
data, this paper currently lacks in scientific impact and
includes a number of questionable claims and statements.

Firstly, there are gaps in motivation and positioning
against the prior art:

"A generally accepted assumption for these datasets is that
real-world pedestrians are experts in analyzing and
navigating human crowds" -- this statement should be
referenced or softened, because (a) it is hard to agree
that humans are experts in analyzing crowds (especially
from the first-person perspective) and (b) the dataset
papers do not make such assumption.

Furthermore, the statement "existing datasets have been
collected in support specific research questions" is not
the case for many datasets, unless the supposed research
question is "better understanding human motion and
interaction", which is then equally true for the presented
work and other datasets. The same claim is repeated on page
2, followed by several important characteristics of this
recording, out of which only (2) "perspective views from a
moving agent" is truly uncommon among the prior art
datasets.

Authors "used a cart pushed by one of the researchers to
imitate a robot navigating through the crowd", however it
is not at all trivial that a researcher pushing a cart
would be an adequate replacement for a robot in the HRI
studies.

Regarding the semi-automated labeling procedure, "locating
the pedestrians on every single frame" is not the approach
suggested and used in many prior art datasets. They were
all at least semi-automatically annotated, and as such,
this
paper does not contain evidence that the presented labeling
approach is superior to the prior art.

Authors claim that the "interactions are diverse and can be
rare occurrences in human crowds", however the proposed
solution shares the same drawback. Existing datasets may be
processed to extract interesting scenes, and in such case
large-scale efforts such as ATC or Edinburgh Forum are
strictly preferable. Alternatively, partially controlled
experiments such as Zhang et al. 2020 ("SFU-store-nav: A
multimodal dataset for indoor human navigation") or THOR
could return the desired level of data diversity and
frequency.

The paper could benefit from describing in more details the
"Combination of top-down views and perspective views" -
what kind of data supplements the top-down view? Is it
easily matched with the top-down view detections? A labeled
example of the first person view could be very helpful.

"Table II demonstrates the benefit of a semi-automatic
labeling pipeline" -- the table does not show this, it
merely collects the statistics of the duration, frequency
and pedestrian count. Also, the contents are not totally
accurate: for instance, the labeling frequency in ETH is
2.5 hz, not 15.

It is not mentioned if the obstacles map is included. What
is the size of the tracked area? In Figure 2 it appears
quite small compared to other datasets, such as Stanford
Drone or ATC, or even ETH. How long is the average tracking
duration?

Overall the presented setup is underwhelming. It seems that
the paper describes an arbitrary, workable data recording
setup, calling it a unique and original solution. In
particular, statements such as the following raise concerns
on how reliable and scalable the proposed data collection
method is.
- We used Colmap [36] to perform a 3D reconstruction of the
scene and estimated the static camera poses and intrinsics
by additionally ---> supplying it with dozens of static
pictures of the atrium taken from a smartphone <---. The
effectiveness of obtaining the camera parameters this way
may also be applied to future work.
- After the 3D reconstruction, the ground plane was not
always z = 0
- the tracking outcomes were unsatisfactory. ... For the
first batch of data included in our dataset, we manually
labeled the locations of the cart.
- it is worth noting that the effect of noise becomes
larger with higher labeling frequency. ... When using our
data, we recommend downsampling [for instance, ATC and THOR
include accurate high-frequency data].

As a much needed attempt to bring more high-quality data
into the HRI studies, this paper could benefit from better
motivation and qualitative demonstration of the claims.

Misc.
- Please include images in higher resolution, for instance
in Figure 6 it is hard to see anything
- [24] and [25] are the same references

===================================================================

R2:
Overall the paper is written well and the proposed dataset
can be of great contribution to the community. However, the
paper lacks many fundamental components and is not suitable
for publications. The authors are encouraged to improve the
paper based on the recommendation and resubmit to
subsequent conferences. 

Comments summary:

Motivation: The main motivation behind proposing this
dataset is very vague. Besides the scale, the authors do
not clearly define what are the benefits of the dataset.
For example, they claim that the dataset is useful for
robot navigation tasks and yet emphasize in the text that
they tried to reduce the likeliness of the cart to a robot
to avoid any unwanted attention. Also providing an
ego-centric view without any ground truth annotation (e.g.
bounding boxes) has very limited value.

Context: The authors talk about pedestrian data in general
while their proposed dataset is directly compared only to
surveillance-based ones. There is a wide range of datasets,
e.g. in AV, that have ego-centric, top-down view, or hybrid
data and are also widely used for various pedestrian
applications. So the authors need to be very clear about
the context which also justifies the novelty of the
dataset. 

Terminology: The authors use unusual or even not
necessarily correct terminology in the text. For example,
“perspective view” does not imply an ego-centric view which
is a widely used term in both robotics and computer vision.
Also, the way the authors define interaction is not in line
with the common definitions in the literature. In general,
interaction can take many forms, e.g. people interacting in
order to pass by each other, and does not only refer to
mutual explicit interactions. The authors should be clear
about that, especially when claiming that there are not
many interaction samples in the existing datasets.

Claims: The authors make many claims that are not correct
or properly backed up. For example, when they say ETH or
UCY is “Only” used dataset. Or when they claim that the
proposed dataset contains scenarios that are “unseen” in
other datasets without proving any proper statistics to
prove that. In addition, using automatic/semi-automatic
techniques for labeling is not really a novelty as it is
widely used for many large-scale datasets. 

Application: There is a wide range of applications for such
a dataset. Why do the authors only focus on two? For
example, tracking, anomaly detection, etc. are also
relevant applications and widely researched similar to
prediction. The authors should provide a more comprehensive
overview of relevant applications (perhaps instead of many
citations for a single one).

Evaluation: Perhaps the most fundamental issue of this
paper is the lack of proper evaluation. The paper should
either have an in-depth analysis of the dataset or
evaluation of existing methods on the data or a mix of
both. The comparison to the existing datasets is minimal.
One way to enhance this is perhaps to report proper
statistics on the date, e.g. average track length, track
distribution, speed, or even if metadata is available types
of scenarios/interactions. The authors should also consider
some form of benchmarking. For instance, the authors
focused on prediction algorithms. There are many
open-source algorithms that authors can train/test on the
dataset and report the results. The performance of those
algorithms can be a measure of the complexity of the
dataset and the fitness of the existing approaches.
Alternatively, as is the case in the past datasets, the
authors can propose an algorithm that accompanies the
dataset. In either case, there is a need for more
evaluation of the dataset other than some very basic
statistics. 


Note that if there is a concern with the page limit of the
paper, there is a lot of excessive text in the paper that
can be simply removed to give more room for analysis. e.g.
introduction is fairly long or there is a lot of repetition
and unnecessary details that can be omitted. 

Lastly, the authors should consider proofreading the paper
for typos and grammar mistakes. Also, consider improving
the structure of the paper and citations. 


Detailed comments

#Abstract
- “the TBD pedestrian dataset” Perhaps define what TBD
stands for? Or the authors haven’t chosen a name for it,
hence TBD?
- “a socially appropriate “robot” “ A camera in a moving
cart hardly imitates a social robot. The engagement of
people surrounding the cart is not really comparable. 

#Introduction
- “collected in support specific” In support of/for
- “inter-pedestrian interactions are less frequent because
… “ This is not really true. The authors should be careful
when discussing interaction. In the context of autonomous
robotics, e.g. AVs, interaction simply can be when agents,
e.g. pedestrians move towards each other, and change their
path for example not to collide. Interaction does not
necessarily mean two people are directly engaged in some
sort of action or exchange.
- Do the authors use “data” as a singular or plural noun?
“these data” vs  “While data … is”. The use of data should
be consistent.
-“pedestrian interactions can be very diverse, especially
in certain contexts…” The authors perhaps can be a bit more
specific when talking about pedestrians, in this case, for
example, indoor environments. Pedestrian prediction is a
common problem in AV applications and interaction modeling
is one of the core problems which are not addressed here.
- “datasets only have two of these characteristics, but not
all three” This is not really true. Again perhaps in this
specific context, indoor pedestrian trajectories.
Otherwise, there is a wide range of autonomous driving
datasets that have all these features (perhaps not with a
fixed camera but top-down view). 
- “perspective views”, do the authors mean ego-view of the
agent? The ego-centric view is a more common terminology
that “perspective view”. Alternatively can use the
First-person perspective view. On its own, the perspective
view has no meaning.
- “scenes that with a “ scenes with
- “that are unseen in other datasets. “ That is a big
claim. Are there any statistics that compare the datasets?
- “We devise a semi-autonomous labeling pipeline“ Automated
labeling is widely used nowadays, especially for
large-scale datasets. So just using a tracking algorithm
for producing labels is nothing novel. 

#II. RELATED WORK 
##A. Pedestrian Data in Research 
- If the authors are considering all pedestrian data in
general, shouldn’t the AV ones be included? Also, why not
mention ego-centric datasets such as Caltech, cityscapes,
JAAD, PIE or even AV datasets such as nuScenes all of which
have been used for ego-centric trajectory prediction. 
- Why do the authors only focus on prediction? Tracking if
not more is a popular research topic as the prediction,
especially for indoor environments or surveillance
applications. There is also a wide range of datasets in
that domain, besides ETH, UCY, that are widely used. 
- “in section “ in Section
## B. Simulators and Pedestrian Datasets 
- “most research is still limited to only the ETH and UCY”
Again this should not be generalized. This is the case in
surveillance-based trajectory prediction and not much even
in tracking. There are many more datasets that are being
used.
- “pedestrians do not react to the robot” But AV datasets
do. Again context matters here.
- One paper that is potentially missing here and is quite
relevant to this paper, is below in which the authors
synthesize ego-centric view from top-down. The authors
should speculate on that why, for instance, such synthesis
is not beneficial and an actual ego-centric view is needed.
*Bi et al., "How Can I See My Future? FvTraj: Using
First-person View for Pedestrian Trajectory Prediction",
ECCV, 2020.
# III. SYSTEM DESCRIPTION 
## A. Hardware Setup 
- “This provided better trajectory control … reduced the
novelty effect from pedestrians… “ This is contradictory to
what the authors said earlier “the presence of a socially
appropriate “robot”  In a sense the authors are
discouraging such interactions by using a simple cart other
than a robot.
- “with a ZED stereo” This might be known to people
familiar with this particular brand but not everyone else.
Consider putting a link to the website.
## B. Post-processing and Labeling 
- “Upon human verification over our entire first batch of
data, ByteTrack successfully aided the trajectory labeling
of 91.8%…” This is a bit vague. So humans label the
remaining because the tracking algorithm failed? What were
the criteria to consider whether the model has failed? Any
average error measure between automated and human-labeled
samples?

# IV. EVALUATION
## A. Comparison with Existing Datasets 
- “are the only datasets to be included during the
evaluation” This statement is incorrect. They are not
“Only” but perhaps “Most” used. Increasingly many methods,
e.g. pedestrian prediction methods, are using AV datasets
as well in addition. 
- “The dataset useful for robot navigation-related … “ But
these are surveillance datasets not for robotics! If we are
talking about robot navigation why no mention of AV
datasets unless we only care about datasets covering very
dedicated pedestrian locations. 
- “from a “robot” to imitate robot perception of human
crowds. “ The “perspective view” is not labeled though.
What would be the benefit here? This limits the application
of the ego-centric view significantly.
- “by treating it as another human agent.” But why is
having such property useful? One challenge in robotic
navigation is to deal with such unwanted attention.  For
example, in the context of AV, people rely more on data
collected using actual AVs (or via a Wizard of Oz approach)
to capture the realistic reactions of surrounding people to
the agent. The application of data recorded using a
human-driven vehicle might be limited here. The same
applies to indoor robotics here.

# References
The reference list is very messy. The conference names are
not consistent, there is a mixed-use of lower/upper case
letters for venues, random use of abbreviations, and many
more. These should be corrected. 
